Long-term hard X-ray variability properties of Swift-BAT blazars

We present results from the first dedicated study in the time domain of the hard X-ray variability behavior of blazars on long timescales based on $\sim$13 years of continuous hard X-ray data in the 14-195 keV band. We use monthly-binned data from the recent 157-month Swift-BAT catalog to characterize the hard X-ray variability of 127 blazars and search for potential differences between the variability of BL Lacertae objects (BL Lacs) and flat-spectrum radio quasars (FSRQs). A significant portion of the blazars in the sample ($\sim$37%) do not show statistically significant hard X-ray variability on monthly timescales, which is deeply at odds with previous studies that show that blazars are highly variable in the X-rays and other energy bands on a wide range of timescales. We also find that, on average, the FSRQs and BL Lacs for which we do detect variability exhibit similar flux variability; this suggests that the variability in these FSRQs is not necessarily driven by variations in the source function of scattered external radiation arriving from extended regions, and that it is instead possibly driven by processes that lead to variations in particle injection. In addition, only five blazars in our sample show significant spectral variability in the long-term light curves. For 3 blazars, we find that a power law that changes slope on monthly timescales is sufficient to characterize the variable hard X-ray spectrum, suggesting that, at least for some bright blazars, the long-term spectra in the hard X-rays may be described in a relatively simple fashion.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  Main manuscript

157msamplelcsnew.pdf: Figure 1
Fvardists.pdf:      Figure 2
fvarvsLum.pdf, fvarvsMbh.pdf, fvarvsDop.pdf, fvarvsgamma.pdf:  Figure 3
HLvstimenospecvar.pdf: Figure 4
3C273UpdatedHRplane.pdf, Mrk421HRplanefinal.pdf, mrk501HRplanefilt.pdf: Figure 5
PLdistsalt.pdf: Figure 6
gammavstimeplots.pdf: Figure 7
3C273gammavsfluxplot.pdf, Mrk421slopevsflux.pdf, Mrk501slopevsfluxnew.pdf: Figure 8

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
